Efficient Heuristic Generation for Robot Path Planning with Recurrent Generative Model

Robot path planning is difficult to solve due to the contradiction between optimality of results and complexity of algorithms, even in 2D environments. To find an optimal path, the algorithm needs to search all the state space, which costs a lot of computation resource. To address this issue, we present a novel recurrent generative model (RGM) which generates efficient heuristic to reduce the search efforts of path planning algorithm. This RGM model adopts the framework of general generative adversarial networks (GAN), which consists of a novel generator that can generate heuristic by refining the outputs recurrently and two discriminators that check the connectivity and safety properties of heuristic. We test the proposed RGM module in various 2D environments to demonstrate its effectiveness and efficiency. The results show that the RGM successfully generates appropriate heuristic in both seen and new unseen maps with a high accuracy, demonstrating the good generalization ability of this model. We also compare the rapidly-exploring random tree star (RRT*) with generated heuristic and the conventional RRT* in four different maps, showing that the generated heuristic can guide the algorithm to find both initial and optimal solution in a faster and more efficient way.

==> readme.txt <==
----------------------------------------------
Using the IEEE RAS LaTeX tempate for workshops
----------------------------------------------

Use the provided IEEE RAS template "root.tex" and the "ieeeconf.cls" to write your paper, both provided with this file. You will find in line 52 the \ieeefootline{} command. Enter there a text describing your workshop and the confernce the workshop is held at.  For example:

52|	\ieeefootline{Workshop on Nature versus Nurture in Robotics, ICRA 2016}

To have your footer include multiple lines, use the "\\" command:

52|	\ieeefootline{Workshop on Nature versus Nurture in Robotics \\ International Conference on Robotics and Automation 2016}

Once you compile the revised root.tex with ieeeconf.cls in the same directory, the text will appear as a footer on the pages of your paper.

